HI Galaxy Signatures in the SARAO MeerKAT Galactic Plane Survey -- II. The Local Void and its substructure

The Local Void is one of the nearest large voids, located at a distance of 23 Mpc. It lies largely behind the Galactic Bulge and is therefore extremely difficult to observe. We use HI 21 cm emission observations from the SARAO MeerKAT Galactic Plane Survey (SMGPS) to study the Local Void and its surroundings over the Galactic longitude range 329$^{\circ}< \ell <$ 55$^{\circ}$, Galactic latitude $|b| <$ 1.5$^{\circ}$, and redshift $cz <$ 7500 km/s. We have detected 291 galaxies to median rms sensitivity of 0.44 mJy per beam per 44 km/s channel. We find 17 galaxies deep inside the Void, 96 at the border of the Void, while the remaining 178 galaxies are in average density environments. The extent of the Void is ~ 58 Mpc. It is severely under-dense for the longitude range 350$^{\circ}< \ell <$ 35$^{\circ}$ up to redshift $z <$ 4500 km/s. The galaxies in the Void tend to have \HI masses that are lower (by approximately 0.25 dex) than their average density counterparts. We find several potential candidates for small groups of galaxies, of which two groups (with 3 members and 5 members) in the Void show signs of filamentary substructure within the Void.

==> response_to_referee.txt <==
Reviewer's Comments:
Reviewer: 1

Comments to the Author
Please find enclosed my report on the paper

HI Galaxy signatures in the SARAO MeerKAT  Galactic Plane Survey-
The local void and its substructure

submitted to MNRAS by Sushma Kurapati et al


The paper uses data obtained as part of the  MeerKAT HI survey of the galactic plane.
The goal is to explore the structure of the local void, which is mostly located in
the zone of avoidance. The HI data are used to probe the distribution of galaxies around and
within the void.

The paper is well written and presents new data. Since voids by their nature are less
well studied than more dense regions every additional amount of data helps and can
later be put in the larger picture. For this reason the paper is well worth publishing.
I very much like the different figures displaying the distribution of galaxies
in the 3 dimensional space. The authors show great familiarity with theoretical
and observational work on the growth of structure in voids.
I enjoyed reading the paper!

Response:  Thank you so much for your comments and feedback. Our responses to the individual points are presented below. We have added/corrected the text (marked in bold) to incorporate all the suggestions. 

 I have a few minor comments which I list below

The abstract and the paper concludes that the galaxies found in the void have lower
HI masses than their average density counterparts.

What I miss in the paper is a mention that it is a well known fact that galaxies in
voids shave lower stellar mass than galaxies in filaments, see for
example Chen, Y-C et al 2017, Kraljic et al 2018, Laigle et al 2018 and Luber et al 2019,
among others. 
Based on known scaling relations is the lower HI mass consistent with
those findings? I realize that the small numbers make it difficult to do this,
but it should at least be mentioned that it is what you expect ( and not just
from simulations of dark halos, as mentioned in the paper).

Response: Thank you so much for pointing out this important point and references. We now added text in the paper to include that this is expected because galaxies in voids shave lower stellar mass than galaxies in filaments. 


p2  this is actually not the first interferometric blind survey of a void (see Weinberg et al1991),
but it is a much more successful survey!

Response: We now refer to Weinberg et al 1991 and mention in the paper that  " Weinberg et al.
(1991) conducted first blind interferometric Hi survey of fields in a void, although they didn't detect any galaxies in the void."

p3 the description to verify the reality of a detection is interesting and actually very thorough.
It lacks a quantitative measure. Was there any?
Did you really check whether HI mass versus HI size was reasonable. What was
the cutoff? Did you throw out any possibly very interesting outliers?
Just curious.

Response: The HI size mass relation was mainly used to identify and eliminate various Galactic radio recombination lines which have much larger sizes on the sky. It was only used to identify complete outliers.

Since the same masks were used to calculate the spectrum and total HI mass, I don’t
understand why they differ at all?

Response: We didn't use the sofia mask to generate moment maps and HI spectrum. This is the corresponding text in the paper. 

"We derive the moment maps of all the possible detections by smoothing the cubelets centred on each detection to a circular beam of 35'' $\times$ 35'' and clipping it at 3$\sigma$ threshold, where $\sigma$ is the average RMS noise around each detection \citep[e.g.][]{ponomareva21}. Moment maps were then derived by applying the resulting mask to the original resolution unsmoothed cubelet to account for a low column density diffuse \HI emission. This mask was also used to derive the spectrum from the unsmoothed cube for each source.""

But Integrated fluxes from Sofia and spectrum match within 10%.

Fig 3  Could you put the units of the axes in the Figure caption or the figure?

Response: We have now put the units of the axes in the Figure caption. 


I was very excited to see possible evidence for sub filaments within the void.
There is one other reference I really miss, Crone Odekon et al 2018, which
discusses at length the HI properties of void galaxies in tendrils and groups.

Response: Thanks for the reference, we now include it in the paper.

I have one other point. Why publish a catalog and atlas of galaxies
if none of it is discussed at all?  I expect a paper to analyze results, not just
show pictures and spectra.
Perhaps the analysis of  the HI data will be published in a future paper?
If so, why not put the appendix in that paper. 
It seems that placing a table in SIMBAD is very appropriate. At this stage  putting moment
maps AND data cubes on a MeerKAT website would be more appropriate.
But perhaps I am wrong here?

Response: Thanks, yes, we plan to put the data cubes on MeerKAT website and put the table in SIMBAD. We will also plan to write the paper presenting all the detections from HI SMGPS survey.

==> response_to_scientific_editor.txt <==
Dear Editor and Referee,

Thank you so much for all the comments and feedback.

regards,
Sushma

Scientific Editor's Comments:
Editor: Tim Pearson
Comments to the Author:

Given this favourable review, I will be happy to consider a revised version of the paper if you can address the points raised in the review.

The title indicates that this is Paper 2 in a series. Please make sure that you cite Paper 1, and you should state briefly how the two papers are related, and outline planned future papers in the series. This is  related to the reviewer's final point.

You mentioned several papers "in preparation". Please cite the preprints or published papers if available. You should not normally cite papers that are not available to readers unless they report data that you used or are essential to understanding your work. (If they are future papers in this series, see the previous comment.)

Response: We now describe in the paper regarding the Paper 1, and Paper 3 in series. Paper 1 is under review in MNRAS, and will probably be published very soon, I will include the reference as soon as it is accepted. Citing Paper 3 is important even though it is still in preparation, because the data analysis methods are presented in detail in Paper 3.

In Section 2, please include sufficient detail to allow a reader (in principle) to reproduce your work. It is more important to say what algorithms you used (with references where appropriate) than to say what software packages you used. By "taper 30 arcsec" do you mean you made maps with a close-to Gaussian beam of FWHM 30 arcsec, or something else?

Response: The data analysis is presented in detail in the third paper of the series, Rajohnson et al. in prep which will soon be submitted to MNRAS. Further, I also added some more information in the data reduction section. Yes, "taper 30 arcsec" means maps with a close-to Gaussian beam of FWHM 30 arcsec. But, depending on the Robustness parameter, the final beam size would be higher than 30 arcsecs.

Fig 8: It is possible to include a 3D figure in the paper if you wish: see the MNRAS Instructions to Authors, Section 2.4.

Response: Thanks for the suggestion. However, we have opted not to include a 3D figure in this paper.

You submitted the appendices as Supplemental Files. I think the appendices should be included in the paper as they are an integral part of it, but rather than putting the full catalogue in the appendix I recommend that you present only the first few lines of the table (i.e., Table 1) and provide the full table in machine-readable form so that readers can use it for computer analysis. See Section 2.7 of the MNRAS Instructions to Authors. The format used by Simbad would be appropriate.

Appendix B is rather long. I recommend including a few sample galaxies in the appendix within the paper, while making the full set available online. But if you think it is important to include the full set in the paper, please explain why in your response.

Please submit any files to be included as online supplementary material with your revised manuscript. They should be mentioned in a note at the end of the text. Note that they should be in exactly the form you want them to be placed online.

Please include in the Data Availability statement a note about the availability (or not) of the moment maps and data cubes (e.g., in FITS format). I strongly recommend making these available in a curated long-term repository, with assigned Digital Object Identifiers. You should also say whether the raw MeerKAT data are archived and available, and state how they can be obtained.

Response: 
